Heavy quark potential and thermal charm production in heavy-ion collisions

Heavy quark mass in QGP is related to the heavy quark potential at a large distance. In this study we test three different heavy quark potentials, namely, the free energy, the internal energy of the heavy quark pair in QGP, and the unscreened potential, which was recently proposed by the HotQCD Collaboration, through the thermal production of charm quarks in heavy-ion collisions at the LHC. We find that the free energy potential overestimates charm production in heavy-ion collisions at the LHC, while the unscreened potential produces results closest to the experimental data from the ALICE Collaboration among the three potentials.

==> Figure-2.dat <==
production rate [fm^-4]			
T/Tc	mc=1.2 GeV	1.5 GeV	1.8 GeV
1	7.55E-06	2.04E-07	5.13E-09
1.2	5.35E-05	2.62E-06	1.24E-07
1.4	2.00E-04	1.58E-05	1.19E-06
1.6	7.04E-04	7.67E-05	8.00E-06
1.8	0.00208	2.95E-04	4.00E-05
2	0.00521	9.18E-04	1.54E-04
2.2	0.01182	0.00241	4.94E-04
2.4	0.02381	0.00566	0.00133
2.6	0.04428	0.01184	0.00308
2.8	0.07676	0.02281	0.00661
3	0.12665	0.04065	0.01286


==> Figure-5.dat <==
free energy			
	upper	lower	optimized
0.15	0.552	0.39758	0.41537
0.45	0.77213	0.55871	0.57044
0.75	0.95628	0.66234	0.6905
1.05	1.15079	0.82785	0.87123
1.35	1.38389	0.97859	1.05084
1.65	1.62786	1.11	1.19005
1.95	1.7912	1.20158	1.30015
2.25	1.88091	1.21189	1.31281
2.55	1.84881	1.16641	1.29209
2.85	1.71288	1.05094	1.14843
3.15	1.53588	0.9314	1.05565
3.45	1.29936	0.75824	0.87221
3.75	1.11545	0.67983	0.71594
4.05	0.86354	0.52854	0.56827
4.35	0.77533	0.41583	0.51046
4.65	0.62752	0.3293	0.41092
4.95	0.51266	0.2893	0.36467
5.5	0.4048	0.22984	0.27437
6.5	0.3175	0.17822	0.21905
7.5	0.22458	0.107	0.19975
8.5	0.17865	0.09861	0.2081
9.5	0.20461	0.08897	0.24917
10.5	0.23387	0.10757	0.26107
11.5	0.23757	0.09835	0.18361
12.5	0.31369	0.14841	0.30015
			
internal energy			
	upper	lower	optimized
0.15	0.42195	0.25589	0.2752
0.45	0.57585	0.35883	0.40421
0.75	0.74824	0.43696	0.50887
1.05	0.91821	0.58977	0.63979
1.35	1.14325	0.67655	0.77867
1.65	1.31341	0.80759	0.88979
1.95	1.4869	0.92654	1.00092
2.25	1.62501	0.92591	1.05642
2.55	1.60514	0.9359	1.06329
2.85	1.49932	0.86562	0.98037
3.15	1.41407	0.82415	0.90107
3.45	1.25448	0.724	0.79655
3.75	1.09973	0.61989	0.66032
4.05	0.85696	0.53628	0.59769
4.35	0.69562	0.38698	0.4568
4.65	0.59223	0.33117	0.38149
4.95	0.52913	0.29087	0.36456
5.5	0.41904	0.23646	0.2934
6.5	0.31133	0.17481	0.18634
7.5	0.22899	0.14051	0.18464
8.5	0.31349	0.12885	0.16582
9.5	0.23355	0.15427	0.29055
10.5	0.25172	0.10776	0.14207
11.5	0.27168	0.12316	0.15463
12.5	0.16881	0.03097	0.32668
			
mc=1.8 GeV			
	upper	lower	optimized
0.15	0.33487	0.18459	0.22604
0.45	0.4921	0.2595	0.29674
0.75	0.63007	0.34347	0.38002
1.05	0.78843	0.44771	0.50323
1.35	0.96068	0.54908	0.61864
1.65	1.16008	0.61516	0.73404
1.95	1.37764	0.74788	0.84471
2.25	1.45116	0.77902	0.9156
2.55	1.47122	0.80008	0.92692
2.85	1.48532	0.7969	0.87767
3.15	1.35811	0.79553	0.8554
3.45	1.14184	0.6325	0.75782
3.75	1.02112	0.56442	0.67629
4.05	0.82927	0.45081	0.58027
4.35	0.71893	0.37123	0.41524
4.65	0.55429	0.34369	0.38152
4.95	0.49476	0.28148	0.39817
5.5	0.46643	0.22273	0.31282
6.5	0.30313	0.14371	0.21148
7.5	0.25844	0.14688	0.19462
8.5	0.25889	0.11853	0.18082
9.5	0.19012	0.11488	0.17014
10.5	0.25981	0.10621	0.18537
11.5	0.17816	0.06474	0.17656
12.5	0.17923	0.09769	0.21153

